Navigation Systems May Deteriorate Stability in Traffic Networks

Advanced traffic navigation systems, which provide routing recommendations to drivers based on real-time congestion information, are nowadays widely adopted by roadway transportation users. Yet, the emerging effects on the traffic dynamics originating from the widespread adoption of these tools have remained largely unexplored until now. In this paper, we propose a dynamic model where drivers imitate the path preferences of previous drivers, and we study the properties of its equilibrium points. Our model is a dynamic generalization of the classical traffic assignment framework, and extends it by accounting for dynamics both in the path decision process and in the network's traffic flows. We show that when travelers learn shortest paths by imitating other travelers, the overall traffic system benefits from this mechanism and transfers the maximum admissible amount of traffic demand. On the other hand, we demonstrate that when the travel delay functions are not sufficiently steep or the rates at which drivers imitate previous travelers are not adequately chosen, the trajectories of the traffic system may fail to converge to an equilibrium point, thus failing asymptotic stability. Illustrative numerical simulations combined with empirical data from highway sensors illustrate our findings.

==> IMG/SAGEMATH_PLOTS/README_sageInstructions.txt <==

1 - Open a teminal in the folder you would like the eps files at
2 - open the sage interface by typing 
sage + enter
3 - Copy and paste


%% Oscillations
x, y = var('x y')
p = streamline_plot((1-2*y, y*(1-y)*x), (x,-1.7,1.7), (y,0,1), density=1, frame=True,axes_labels=['$x_3-x_2$','$r_{12}$'],axes=False,aspect_ratio=3,ticks=[None,[0,0.5,1]])
p.fontsize(20)
pts = [[0, .9]]
p += streamline_plot((1-2*y, y*(1-y)*x), (x,-1.7,1.7), (y,0,1), start_points=pts, color='red')
p.save('phasePlot_oscillations.eps')


%% Stable
x, y = var('x y')
p = streamline_plot((-x + 1-2*y, y*(1-y)*x), (x,-1.7,1.7), (y,0,1), density=1, frame=True,axes_labels=['$x_3-x_2$','$r_{12}$'],axes=False,aspect_ratio=3,ticks=[None,[0,0.5,1]])
p.fontsize(20)
pts = [[0, .9]]
p += streamline_plot((-x + 1-2*y, y*(1-y)*x), (x,-1.7,1.7), (y,0,1), start_points=pts, color='red')
p.save('phasePlot_stable.eps')



Some notes:
density: 		increase this parameters to increase the density of the curves 
aspect_ratio: 	This parameter sets the axis to a square
ticks: 			Selects which entries in the axis to display
pts: 			Defines a set of points
If you would like to show a window other than saving on a file, remove the p=:
x, r = var('x r')
streamline_plot((-0.5 + (1-r)*1, r*(1-r)*(x-1)), (x,0,2), (r,0,1))


`
